Infrared Excesses around Bright White Dwarfs from Gaia and unWISE. II

Infrared excesses around white dwarf stars indicate the presence of various astrophysical objects of interest, including companions and debris disks. In this second paper of a series, we present follow-up observations of infrared excess candidates from Gaia and unWISE discussed in the first paper, Paper I. We report space-based infrared photometry at 3.6 and 4.5 micron for 174 white dwarfs from the Spitzer Space Telescope and ground-based near-infrared J, H, and K photometry of 235 white dwarfs from Gemini Observatory with significant overlap between Spitzer and Gemini observations. This data is used to confirm or rule-out the observed unWISE infrared excess. From the unWISE-selected candidate sample, the most promising infrared excess sample comes from both colour and flux excess, which has a Spitzer confirmation rate of 95%. We also discuss a method to distinguish infrared excess caused by stellar or sub-stellar companions from potential dust disks. In total, we confirm the infrared excess around 62 white dwarfs, 10 of which are likely to be stellar companions. The remaining 52 bright white dwarf with infrared excess beyond two microns has the potential to double the known sample of white dwarfs with dusty exoplanetary debris disks. Follow-up high-resolution spectroscopic studies of a fraction of confirmed excess white dwarfs in this sample have discovered emission from gaseous dust disks. Additional investigations will be able to expand the parameter space from which dust disks around white dwarfs are found.

==> Table_2_MR.csv <==
Name,Gaia_RA,Gaia_Dec,Gem_J,eGem_J,Gem_H,eGem_H,Gem_K,eGem_K,Gemini_Instrument,Spitzer_ch1,Spitzer_ech1,Spitzer_ch2,Spitzer_ech2,Gemini_Flag
GaiaJ0006+2858,1.644751087,28.97965269,16.8002019542087,0.063892601285033,16.7635726999194,0.047766955083522,16.1267157987457,0.078190034861039,NIRI,291.380999020568,14.9411713721128,317.984177661036,16.1093382417357,
GaiaJ0007-1605,1.895894938,-16.09239174,16.0311182876231,0.184056017919393,15.9211748979513,0.157097790428385,15.2281449178718,0.137566528176986,F2,,,,,1
GaiaJ0007+1951,1.948441902,19.85675522,15.6662293791937,0.046749168166264,15.1648951250304,0.04397574011228,14.683043178233,0.070747218185292,F2,517.727694011692,26.4673421705735,331.324098609653,16.784224623719,
GaiaJ0012-0533,3.134785159,-5.559511653,16.2130421159753,0.051730591432443,16.1832819930332,0.0446883550322,16.1219516544473,0.063995183749679,F2,,,,,1
GaiaJ0036+7723,9.150391225,77.38561507,16.8175267122648,0.043757670959624,16.9688957630065,0.024242549733278,17.0336438534691,0.027007698575513,NIRI,,,,,
GaiaJ0048-6742,12.03425028,-67.70892355,16.6565458912389,0.071518885041129,16.7615035219264,0.088309727735243,16.8826225281246,0.084313222472453,F2,,,,,1
GaiaJ0050-0326,12.69083194,-3.448818587,,,,,,,,49.7649376819697,2.9005808923692,35.6126491260152,1.9698120958911,
GaiaJ0052+4505,13.01827681,45.09271995,16.0214609706365,0.05413954076189,16.0309106784836,0.034790922403612,15.6097691385365,0.037189967593786,NIRI,189.226245786721,9.76048681537185,125.592883867709,6.39887946294666,
GaiaJ0054-0952,13.66105377,-9.872220807,16.4794910558025,0.058516240548388,16.4670885918308,0.038081618229924,16.3924752853411,0.063329599640277,NIRI,,,,,
GaiaJ0055+1135,13.89267629,11.5835657,,,,,,,,28.65375917,1.724585384,14.84740009,0.946839229,
GaiaJ0056+4410,14.23614724,44.17487691,16.380677046495,0.046514754209177,16.4544620384805,0.024095900111579,16.4207555296042,0.02822145142461,NIRI,,,,,
GaiaJ0104+3816,16.08029995,38.28183439,,,,,,,,169.441723800196,8.76179062897617,114.920951632172,5.8686461710606,
GaiaJ0106+5604,16.58593513,56.08215446,,,,,,,,152.5954976,7.915440956,88.10277042,4.531617139,
GaiaJ0107+2518,16.85951146,25.30977801,17.0651185801908,0.050156576131938,17.1249838235313,0.033157898446835,17.2551226454163,0.068336462280724,F2,36.0822724315258,2.32392664485242,26.2351771117199,1.58745459297124,
GaiaJ0109-1901,17.38787088,-19.02185028,16.3944176228052,0.057410214262647,16.4810037416465,0.04305231855368,16.646425381059,0.102133253115817,F2,,,,,1
GaiaJ0110+6010,17.53654442,60.18234049,17.1472942762783,0.047992099068147,17.2141595402166,0.023779901401685,17.0730702015647,0.029350442298624,NIRI,,,,,
GaiaJ0111+3136,17.98784645,31.60889813,17.3917533993284,0.075790658508468,17.3732910209915,0.099200296381276,17.8626882279636,0.207184408733157,NIRI,30.1469154619447,2.08420098665502,19.0316207795275,1.26229592124172,1
GaiaJ0119-7655,19.7783066,-76.91748202,,,,,,,,64.5445656472859,3.572913334779,53.7450586854234,2.81785594037019,
GaiaJ0119-1415,19.88298865,-14.25995273,15.4348605438883,0.08697281198544,15.2304176106124,0.105313030250442,15.0780930171993,0.080780090153719,F2,,,,,1
GaiaJ0133+0816,23.34703138,8.26771359,,,,,,,,50.3917735190396,2.94283432560402,33.7252974981376,1.93985156079907,
GaiaJ0140-2241,25.0785572,-22.69351048,16.9403911123095,0.085908534282286,17.3132000845468,0.078994382218089,17.0957162844167,0.108749319285941,F2,,,,,1
GaiaJ0147+2329,26.97838266,23.6616913,14.3189390464379,0.105467893518661,14.258607073741,0.077823613878737,13.7905964069709,0.075687685473334,NIRI,2071.49853085211,105.759399582259,1911.06719367589,96.7043853880887,1
GaiaJ0151-2503,27.99871999,-25.05437433,17.3097373286121,0.05187874186128,17.4587671081909,0.039220618575888,17.0876662662387,0.109434843808534,F2,26.7580800145193,1.94658049873655,15.8893279878518,1.11796788708181,1
GaiaJ0203+2504,30.94083533,25.0692709,16.136526283427,0.047453860628044,16.172599677824,0.030963095705941,16.1309004781981,0.067884527575098,F2,,,,,
GaiaJ0205-7941,31.35853171,-79.68439338,,,,,,,,96.6993176855373,5.15556964845836,85.5632374880342,4.39145544731661,
GaiaJ0206-2316,31.68882681,-23.27108041,15.8464508164085,0.048813471535418,15.8921456856271,0.041062675467095,16.0507156906026,0.073474989425717,F2,120.470127326151,6.3068329238157,77.4802407728353,3.99938631709906,1
GaiaJ0209-0140,32.3891275,-1.668107862,15.9367681056934,0.056550215178681,16.0183066055931,0.034824958570816,16.021456084601,0.079293420032269,F2,,,,,1
GaiaJ0213+6204,33.3462408,62.07849343,16.7188651367175,0.047488050521399,16.7160011003713,0.022087653912183,16.5628624653195,0.020863738261766,NIRI,,,,,
GaiaJ0214-2254,33.58887099,-22.91363637,17.1254780390812,0.072992176905959,17.2467554002862,0.134691235700965,17.3660314191995,0.119734739584564,F2,,,,,1
GaiaJ0224-2616,36.15065584,-26.28105423,16.359022468122,0.060418990233239,16.4152712778865,0.069456985226916,16.5668622111542,0.116463701772612,F2,,,,,1
GaiaJ0228+1520,37.20745259,15.34283359,16.8026821782339,0.070075998328619,16.8387276361478,0.048500476415047,17.0807618808144,0.103567631193887,F2,,,,,1
GaiaJ0231+4457,37.98794697,44.95717088,16.9067796940913,0.058638427779529,17.057027708356,0.027257080917325,17.1670198750206,0.033703290374123,NIRI,,,,,
GaiaJ0234+2905,38.53780474,29.08914088,17.0217103407349,0.072295224500959,17.1221183021682,0.069731960377201,17.1390742498952,0.053738665610911,NIRI,,,,,
GaiaJ0234-0406,38.56463255,-4.102481805,,,,,,,,113.712045518238,5.9727421147635,98.2213453813033,5.03844170112027,
GaiaJ0239+5003,39.95162726,50.06340645,16.465479452537,0.051141637727717,16.5739186341406,0.047354674317056,16.4288114357131,0.053486280355514,NIRI,,,,,1
GaiaJ0240+1047,40.14824298,10.78380298,16.7544080041141,0.055767623381802,16.9473145455571,0.023798271850371,16.9646095435831,0.066487662144907,NIRI,,,,,
GaiaJ0256+2334,44.0742432,23.57307075,16.6111271826242,0.058090031338673,16.7476710774169,0.071546061650064,16.7309754836946,0.043223624706931,NIRI,60.666012367002,3.40060694641271,39.8418969316445,2.16892966461247,1
GaiaJ0257+5103,44.34167707,51.06213638,15.63228417497,0.044985782317471,15.6391724356765,0.039685860111376,15.6982424840021,0.04422285595959,NIRI,177.375128406969,9.16486843869445,113.438738193437,5.80049050277131,
GaiaJ0258-1048,44.59064923,-10.80748115,,,,,,,,37.1988242333363,2.36324183622497,24.4466400900377,1.50098669717821,
GaiaJ0308+4018,47.14753936,40.31164669,17.2291619695139,0.044723446621087,17.4773048141553,0.023036300038063,17.4870891886068,0.026952543485982,NIRI,,,,,
GaiaJ0321-1922,50.37101456,-19.3833249,16.635842641757,0.062411779338438,16.7393237403475,0.089991290116825,16.8622724557067,0.073736101504997,F2,,,,,1
GaiaJ0323-5030,50.9809716,-50.50611508,,,,,,,,31.3026435695129,2.11766268240664,19.6343881810607,1.24640551220739,
GaiaJ0328+2528,52.07145751,25.48151148,17.0426091031314,0.049392153087146,17.0468902504087,0.035167322734612,17.1022693901837,0.077914898595291,F2,57.1302662400144,3.23459687732849,33.2114630537071,1.87606719663133,
GaiaJ0329-4738,52.3630759,-47.64422381,,,,,,,,78.0705182022259,4.21813109498074,49.4071146245059,2.61160075789834,
GaiaJ0329-5346,52.43083137,-53.76722084,,,,,,,,33.4182163877422,2.20225299302505,21.0671933743322,1.30843809395576,
GaiaJ0332-8338,53.0697507,-83.63873093,16.8885559188941,0.049751357418792,17.0953738245788,0.036773999817329,,,F2,,,,,
GaiaJ0346+1247,56.74346817,12.79166348,16.8168555432548,0.053788573278687,16.84165221,0.19908438,17.130472549922,0.096722729358489,F2,49.98,2.91,31.67984325,1.801493155,1
GaiaJ0347+1624,56.90290873,16.40243234,16.9154651474386,0.04557587915767,16.8828331084288,0.035902775479171,16.5983405912392,0.070043470415724,F2,77.4730641274448,4.04242191351844,78.1620538281829,4.04242191351844,
GaiaJ0348+5150,57.14635598,51.83851405,15.6854070009581,0.045414880870271,15.7582350237576,0.021201656120412,15.795581387419,0.022067698068477,NIRI,133.594509203217,6.97861005677488,81.82806082865,4.22550100591984,
GaiaJ0354+0158,58.68156453,1.978046743,16.1258914882348,0.06193006143188,16.245029468346,0.031489848462623,16.2875740255926,0.086402136015435,F2,,,,,
GaiaJ0359-2154,59.85282011,-21.90514742,16.8442414505156,0.053189947383205,16.9858318248173,0.036330130355246,17.1515954953056,0.087061546877545,F2,39.2262480284628,2.43800000340993,25.6225299458259,1.48910973875359,
GaiaJ0403+1459,60.92600247,14.99122206,15.3331652828005,0.066027045586575,15.4003605969486,0.056843991104858,15.4718808833796,0.084275179744472,NIRI/F2,,,,,1
GaiaJ0404+1502,61.14600237,15.04034409,16.0752821124762,0.059190501375353,16.1522219330838,0.068139219201732,16.2044627778737,0.13391387251958,NIRI/F2,90.8521078709407,4.84876377565445,63.7252943317881,3.32472322132364,1
GaiaJ0408+2921,62.17587825,29.35840552,16.4364089710094,0.048889797494579,16.4440770487908,0.028079551784211,16.3893787796398,0.028479884278381,NIRI,,,,,
GaiaJ0410+1603,62.64250787,16.05609221,16.8669686869762,0.050275749290197,16.6096512148373,0.029964038182025,16.5505008701439,0.039210344262671,NIRI,,,,,1
GaiaJ0411-5146,62.79285109,-51.7810811,16.7894047267575,0.063185804859974,16.8675313596007,0.05818452761658,17.0274083935213,0.096658085419707,F2,,,,,
GaiaJ0411-6848,62.82463882,-68.80078611,17.2485512532795,0.053648642565572,17.3588824454592,0.050498514354431,17.4872081862326,0.082473403004303,F2,,,,,
GaiaJ0412+1009,63.05254464,10.16031248,17.2025459416,0.046175473299381,17.1405011667083,0.029205059923635,17.3743774907759,0.080152154318091,NIRI/F2,,,,,
GaiaJ0412-4510,63.2121207,-45.16962505,,,,,,,,327.91379803425,16.7970703290635,242.885378509642,12.3124825130052,
GaiaJ0413-1235,63.43869733,-12.59447834,,,,,,,,28.0509298625352,2.01024532210209,18.0138335397592,1.17473295193664,
GaiaJ0421+1529,65.4535845,15.48745211,17.0425654900588,0.058366850622467,17.1141489118815,0.033936247788998,17.0980638324276,0.079973866540265,F2,42.7619978916867,2.61567415723391,29.0711463204486,1.73620249634734,
GaiaJ0424+0348,66.06709131,3.814391234,17.2669296628519,0.075832805325447,17.2814766902771,0.038448994329644,17.3584493088771,0.081642134650657,F2,28.7071493300121,2.02839701729268,18.21146275215,1.2078979198983,
GaiaJ0428+3644,67.07829996,36.73947805,17.2093154289176,0.060770963610413,17.2707419857205,0.029839283035974,17.2796803866933,0.034529477828943,NIRI,35.3085203105392,2.30832623874258,31.0573125545215,1.80620264846568,
GaiaJ0433+2827,68.47768591,28.45786075,15.2881819359334,0.051266085833747,14.9455225190819,0.034260353960639,14.6121672741402,0.040508843171912,NIRI,582.566099699284,29.7730510387403,384.584992299438,19.4773962402846,
GaiaJ0435-0601,68.77045013,-6.024302281,15.951870125971,0.051935735482783,16.1120273890145,0.030953107248896,16.1219456896766,0.072464542573814,F2,,,,,
GaiaJ0438-1627,69.69652657,-16.45532475,16.3757068488428,0.059813834447783,16.2859116992196,0.041748669432718,16.1702101578168,0.088226950947328,F2,,,,,1
GaiaJ0445+6354,71.4427295,63.90655824,17.4577125018977,0.048865987892731,17.6074297532212,0.029064621064734,17.6290857269279,0.040479389017193,NIRI,,,,,
GaiaJ0455+5913,73.88822135,59.22270084,17.2820289302958,0.044551963614209,17.3801081336972,0.028535045867145,17.2179101336029,0.025831715942593,NIRI,55.1518132941146,3.15583419684305,40.3754946742604,2.20792033865504,
GaiaJ0507+4541,76.84834151,45.69569729,16.7645057991674,0.0874543770988,17.6407764568445,0.084694662942159,16.9112766650826,0.098207180279584,NIRI,53.83,3.09,47.54940606,2.530028961,1
GaiaJ0508+0535,77.05930764,5.592926987,17.22165756,0.052099514324113,17.31804641,0.049258552,17.2160185128789,0.083128719452317,F2,,,,,
GaiaJ0510+2315,77.50873544,23.2613401,15.4883939875303,0.044580454690902,15.5152504618866,0.021777068498371,15.0439628531566,0.020083546590094,NIRI,382.370219291366,19.5722354254273,369.16996650545,18.6997245084988,1
GaiaJ0518+6753,79.60594529,67.89728435,16.6031306225732,0.072076687585024,16.2651399323915,0.02608382383835,16.1140923371469,0.056519299638563,NIRI,152.889330169947,7.92824727485086,136.462456624027,6.94754012752138,1
GaiaJ0518-0757,79.63357004,-7.95520552,,,,,,,,61.2732628533703,3.43867059793956,39.7727272727273,2.16115299276894,
GaiaJ0527+4818,81.99929431,48.30444224,16.4027152468616,0.046033849832358,16.6074716854494,0.024347230892506,16.6998528609437,0.027200564825694,NIRI,,,,,
GaiaJ0528-6442,82.17579647,-64.70851915,16.2633494370443,0.045576110413347,16.2716965119819,0.022331367108307,16.1777199344563,0.062868259527241,F2,97.7375131395958,5.17945421661593,60.8102775845132,3.169409101269,
GaiaJ0528-1740,82.22242468,-17.67368355,16.6281472238115,0.071246391662059,16.7053083309352,0.074529454227955,16.8053941988532,0.107370012310978,F2,,,,,1
GaiaJ0531-4557,82.75276956,-45.96645866,,,,,,,,56.0332997889056,3.17825773303152,37.0948625647503,2.01306077330372,
GaiaJ0533-2713,83.43077463,-27.23081479,16.0120663444103,0.056277262549728,16.1925793969152,0.025440404849821,16.2109012305361,0.068252823785039,F2,,,,,
GaiaJ0536-3254,84.16763808,-32.91517048,17.2942598867792,0.048270476836868,17.370513311877,0.045012882238947,17.4015406210565,0.072174985995114,F2,26.0137115239397,1.91760131705,16.304347826087,1.08527913546624,
GaiaJ0547-5456,86.90314067,-54.94009684,17.2480518234144,0.052995332122718,17.3168856227839,0.03995347929614,17.506840726736,0.072598819760077,F2,,,,,
GaiaJ0549+0216,87.45849419,2.268570097,16.7394509306371,0.043636025934756,16.860781196367,0.019547637326915,16.9271770462058,0.064940258699009,F2,,,,,
GaiaJ0550-3616,87.65949255,-36.2760671,17.3935107469382,0.046649193546817,17.4953325232822,0.029430288030983,17.5777410737031,0.07293860952913,F2,,,,,
GaiaJ0551+4135,87.8942192,41.59196893,16.6247354370939,0.052443849828547,16.4658709271148,0.047534141581186,16.6549505975012,0.034491924917576,NIRI,,,,,
GaiaJ0554+2023,88.71573251,20.39018878,17.1783584765174,0.049889094256563,17.4603298954637,0.027327251456983,17.4944556134639,0.040994417039956,NIRI,,,,,
GaiaJ0556-7656,89.14909934,-76.94698292,16.3671497426186,0.048618945834371,16.5801504071123,0.040101039558266,16.6405316238269,0.071553787812719,F2,,,,,
GaiaJ0603+4518,90.78630804,45.30772801,15.3996749002957,0.043701211327633,15.4274742744807,0.022235823959605,15.3346980179497,0.031365788818255,NIRI,288.932419196866,14.8175100264041,193.774709588454,9.83592973194709,
GaiaJ0605+0150,91.34093243,1.845742866,17.2358549857244,0.043687480652015,17.2801510629414,0.020439223103359,17.4114856716231,0.065312558934419,F2,,,,,
GaiaJ0606-7234,91.5515233,-72.57078596,17.1371605026262,0.045235999811263,17.2376484204137,0.028017367473325,17.3799282315903,0.07068143194047,F2,,,,,
GaiaJ0609+3913,92.2500107,39.22258779,17.5806149263026,0.049067915775553,17.7296793359189,0.034273640552314,17.773746199526,0.031533469570137,NIRI,25.2595503580092,1.92172885686109,15.2470358746796,1.11402821921093,
GaiaJ0611-6931,92.88235828,-69.51683149,17.0616873688505,0.061555881415972,17.710111578632,0.282484095401208,15.5507626531383,0.061333071416075,F2,,,,,1
GaiaJ0613+3906,93.27828747,39.11439994,17.2296149037035,0.046344501819385,17.4265381970933,0.024151511066923,17.4078457341551,0.0375694524704,NIRI,,,,,
GaiaJ0615-3848,93.85155987,-38.80645904,17.1541589513961,0.049308154386457,17.212477424582,0.030926377129624,17.2429063398295,0.070786061537314,F2,,,,,
GaiaJ0620+3443,95.16200971,34.71814862,16.4514349585464,0.049263586384616,16.4808263692195,0.038450648878594,16.4750623485458,0.044929918074962,NIRI,72.6150826539162,3.96592425347186,50.5731228312014,2.68446527028303,
GaiaJ0621-4504,95.25215322,-45.06908811,16.9411088694949,0.04938362096244,17.1072584021801,0.051376088936788,16.9640990358676,0.10615016751821,F2,,,,,1
GaiaJ0622+0142,95.53425029,1.709195125,17.2217885422899,0.043866358398156,17.180916120658,0.020051215877042,16.8786503158437,0.06373994155881,F2,,,,,
GaiaJ0628+1942,97.18473608,19.71432651,17.0633372270197,0.042748732617687,17.2280085722668,0.022440602072893,17.2478692819293,0.056967201880428,NIRI/F2,,,,,
GaiaJ0631+0224,97.99394747,2.416531368,15.8585640759963,0.044632829932184,14.807699972359,0.020690258446369,14.3469327791397,0.020617922249155,NIRI,,,,,
GaiaJ0636-1504,99.08522599,-15.07695526,16.2717949723658,0.043444180605948,16.327824924071,0.023705362319493,16.4333417673232,0.067440863592747,F2,,,,,
GaiaJ0638-4701,99.68799515,-47.02795029,17.3203883146439,0.052343664613899,17.3366827633693,0.061310793147351,17.5267677797758,0.075847480152631,F2,,,,,
GaiaJ0639+6147,99.99380002,61.7897648,17.3413074831445,0.459492090601967,16.4682001616355,0.099601712873745,17.6555672628328,0.432664851669129,NIRI,71.7727705967648,3.92372757446015,41.7984182184393,2.24493551918763,1
GaiaJ0642-2858,100.6035731,-28.96720763,16.5597543874691,0.054013120659852,16.6417234215651,0.035261689588939,16.7083894050005,0.078158483833288,F2,,,,,
GaiaJ0644-0352,101.0219233,-3.868553299,16.6266260638549,0.042036927410968,16.6228159046882,0.01462115700702,16.3735195315523,0.059501679170573,F2,238.491674828599,12.2569366617097,249.308303410828,12.6387179296997,
GaiaJ0646+1432,101.5877952,14.5378202,15.7992257463215,0.04351050086492,15.8024234006597,0.016844019357012,15.8218707857449,0.058839514779042,F2,,,,,
GaiaJ0649-6426,102.3805386,-64.44239666,17.3702707731631,0.04776668536797,17.4735859731239,0.050169353730861,17.5109590256289,0.087967835286496,F2,,,,,
GaiaJ0649-7624,102.3952184,-76.4161414,,,,,,,,117.140057271421,6.13848645020597,113.735176357827,5.80258820339044,
GaiaJ0649+2429,102.4239577,24.48452172,17.5401534275257,0.052474059416996,17.6755200928348,0.026062106201461,17.7587045378229,0.036766103583422,NIRI,,,,,
GaiaJ0649+1722,102.471579,17.37210717,16.9032714719718,0.044524705460938,17.0406472757616,0.019381766323169,17.0813624791314,0.027144943777984,NIRI,,,,,
GaiaJ0652-3503,103.1341368,-35.05335275,16.9858593993317,0.045352463767395,17.1221393118177,0.026881779323321,17.1635335862266,0.02659698221892,NIRI,,,,,
GaiaJ0652-4310,103.1719784,-43.18191825,16.3857910190445,0.05295062153275,16.2968320688501,0.043550979028638,16.3458527187731,0.064777447634265,F2,,,,,
GaiaJ0701+2321,105.2576901,23.36519601,16.91592119247,0.042578384507278,16.9354092711004,0.019439621524903,,,F2,97.5416222702161,5.17490592283052,88.428851644041,4.54295683105007,
GaiaJ0702+0003,105.6909725,0.055201485,15.2978063029677,0.043981815631081,15.3706895683577,0.020987127573629,15.2735774219574,0.051146509942066,NIRI/F2,,,,,
GaiaJ0707+2651,106.979289,26.85079096,15.6967922971493,0.056537270987326,15.8768074866351,0.074836855036785,15.9738617599526,0.036582210407338,NIRI,109.3,5.76,77.92,4.02,
GaiaJ0711+0928,107.9320416,9.480980306,,,,,,,,40.44,2.49,31.28,1.76,
GaiaJ0715-3852,108.9453529,-38.86753661,15.85822714418,0.045681061481522,16.0210734457793,0.025617261842161,16.027953813297,0.065544030334739,F2,,,,,
GaiaJ0723+1617,110.750828,16.28466762,15.2031132876882,0.046094911610965,15.2051075900895,0.023666100134428,15.2776260521475,0.058950951129297,F2,215.279141088891,11.0870009848542,137.845849802372,7.01840292654734,1
GaiaJ0723+6301,110.82303,63.02405755,17.3556102160741,0.42500061914698,17.374633014958,0.35300020753782,17.035231297699,0.147257899477666,NIRI,78.0998999645147,4.24514550225691,68.3399245673018,3.53807785041475,1
GaiaJ0726-0849,111.6869928,-8.824257291,16.8503376805027,0.044216349061916,16.8167902360388,0.027578964382018,16.871082321013,0.062591961663033,F2,,,,,
GaiaJ0726-4011,111.7274556,-40.19039899,17.2657257775438,0.045719503621438,17.4126507508804,0.028377449275232,17.481108001804,0.071358227038403,F2,,,,,
GaiaJ0727-3328,111.8229761,-33.47755538,15.5832975658312,0.044175506637697,15.0439552630813,0.022120783139986,14.7277825202432,0.061113623963476,F2,,,,,
GaiaJ0731+2417,112.7930672,24.28417955,16.6932841802692,0.049495507845467,16.7375763316226,0.030376781318056,16.3516985986924,0.02860304541011,NIRI,214.495592556317,11.0390539119488,211.264825149958,10.7182134459607,
GaiaJ0734-6011,113.6698123,-60.19779845,16.3907679438942,0.046135745856583,16.3368568169172,0.023923931081578,16.3287409537338,0.063601935514099,F2,,,,,
GaiaJ0736+1622,114.0673903,16.38238795,16.7515857042645,0.058793443098684,16.8239405373301,0.050147718126365,16.8127984087704,0.045570392011352,NIRI,,,,,1
GaiaJ0742+4933,115.5149208,49.55934372,17.5818219993939,0.054373151675494,17.7636525526326,0.037342535461428,17.8108012957934,0.046260684862516,NIRI,,,,,
GaiaJ0747-0301,116.790374,-3.029560405,,,,,,,,66.2585715238775,3.65881134174891,59.6837959741886,3.11226190850784,
GaiaJ0739-3900,117.3161483,-39.01186171,16.6854578856504,0.043486031951222,16.7714811453751,0.018914121246165,16.4520082262939,0.025611585951903,NIRI,,,,,
GaiaJ0751+1059,117.9399502,10.99202483,16.7050726725608,0.049159362287199,16.4966381946014,0.038375511761646,16.14737400548,0.069531855317928,F2,117.433889839255,6.15461357661437,90.138341127177,4.62319065940522,
GaiaJ0757+1420,119.3290066,14.34788878,16.4616378224109,0.04496044309392,16.6455282484618,0.021308041005106,16.5605534899102,0.028298173040477,NIRI,,,,,
GaiaJ0757-3733,119.4456801,-37.55083324,16.6181100669352,0.041664068543026,16.6983939695775,0.015385966530279,16.7864471688142,0.060979106780326,F2,,,,,
GaiaJ0802+5631,120.6153177,56.53201388,16.0812794321869,0.064378598990067,16.1337573645959,0.051316929138337,15.8253472466948,0.070208372198648,NIRI,245.053865767132,12.5874133528102,224.011854691939,11.3600273026524,
GaiaJ0822+3614,125.6919652,36.23658516,16.0827840439598,0.047186123014042,16.2277077973876,0.025058261165587,16.2475540482787,0.025889427463431,NIRI,,,,,
GaiaJ0823-4857,125.8960805,-48.95232259,16.2330418410171,0.060063348029548,16.2250070887873,0.053187022933204,16.3871164462339,0.061682399797412,F2,,,,,1
GaiaJ0826-5600,126.5860157,-56.00224606,16.945125146865,0.046306060861475,17.0419434820463,0.030493343252891,17.1189632638987,0.065753092220455,F2,,,,,
GaiaJ0831+7155,127.8333695,71.92797994,17.5007259502189,0.059498628256792,17.7251620562243,0.054663023699339,17.719711033129,0.095358867913416,NIRI,28.62,2,25.30632471,1.479032481,
GaiaJ0832+8149,128.1405989,81.82717848,16.747086113421,0.050430579672282,16.925741258101,0.037898504571734,16.8104289419776,0.035854676606159,NIRI,143.290894272045,7.44602112240277,167.98418972332,8.53707500881259,
GaiaJ0834+5336,128.58843,53.60431114,17.4398378692523,0.047176443360903,17.6756064900852,0.041908399847076,17.7397552036555,0.032183680645262,NIRI,23.9569040984061,1.86329112331718,14.4466402031216,1.04989827872105,
GaiaJ0834-3450,128.7329769,-34.84728713,16.3495789477714,0.043788558923034,16.4022652623764,0.018181407160229,16.4770988579442,0.061063501057694,F2,71.0479930612413,3.89797107709594,45.4545454545455,2.41489047370683,1
GaiaJ0835-4359,128.8475758,-43.99944949,15.750849119103,0.046024454882499,15.8162931453436,0.030497425879953,15.7916370396072,0.058108475866126,F2,,,,,1
GaiaJ0836-4918,129.0124851,-49.31529986,16.6771823649375,0.041950502718113,16.7024293551888,0.019184625136848,16.7476713807367,0.061138782528027,F2,,,,,
GaiaJ0841-6511,130.4395709,-65.19525356,,,,,,,,122.428991185113,6.40448998364749,78.3695628049345,4.03546822327182,
GaiaJ0842+3748,130.5779911,37.81644006,16.7620518212048,0.051964596431181,16.9432612477311,0.033588896411391,16.8720438843395,0.041196457509365,NIRI,49.3339852418068,2.89068212801116,33.221342818068,1.86104340955637,1
GaiaJ0844+3329,131.0681775,33.48748887,16.7235174972531,0.133228802764302,16.9969557584134,0.026119973847958,16.8663292440417,0.110087479872736,NIRI,55.1224277955895,3.15578791723348,35.2272742350582,1.9506210870122,1
GaiaJ0844-4408,131.2320305,-44.14242125,15.1265340293979,0.042982548134754,15.1399867052704,0.017877436614226,15.1048635009074,0.056465984058539,F2,249.951025414537,12.8464734023518,162.648227375015,8.27339605057592,1
GaiaJ0845+0653,131.4071103,6.896151082,,,,,,,,30.9108711713442,2.10717460354297,17.8458492746466,1.17746067685206,
GaiaJ0845+6009,131.4627142,60.15380052,,,,,,,,28.3153769318434,2.00531869058824,17.3616597774943,1.14950524314557,
GaiaJ0847-1859,131.8717824,-18.99700397,,,,,,,,90.0097958137893,4.80380970374327,53.9723309603604,2.82350136518082,
GaiaJ0849+4712,132.4698186,47.2134138,17.2508996087751,0.120617869426772,17.5448284590738,0.168191041801154,17.4152449037816,0.154143095248618,NIRI,,,,,1
GaiaJ0851-6155,132.7605988,-61.92144255,15.1959199865037,0.046907227582491,15.2723736362076,0.025736857423969,15.3699956401405,0.058376314332483,F2,,,,,1
GaiaJ0854-7646,133.7399818,-76.77277238,,,,,,,,46.4152785403021,2.74697953647144,41.3043470721942,2.21974110787201,
GaiaJ0859+6016,134.8971217,60.26917903,15.9157160345147,0.051440033441467,16.0183823173251,0.04362589911199,15.9117825213742,0.038278085667544,NIRI,,,,,1
GaiaJ0902+3120,135.6774081,31.34537813,15.1369083223371,0.106098669995331,15.0884949191905,0.144335021529361,15.1907025584272,0.152096304196838,NIRI,262.977473065622,13.5004334737301,167.885369462929,8.53167552513223,1
GaiaJ0904+5935,136.2465686,59.5886639,17.293970476993,0.056560994690145,17.5558128092038,0.049832204101379,17.7088330430055,0.049863720913908,NIRI,32.30166459,2.153927825,21.31,1.31,1
GaiaJ0906+2836,136.611269,28.60186689,,,,,,,,27.26738507,2.01001589,18,1.2,
GaiaJ0906-4610,136.711317,-46.18298992,15.7797120175021,0.046972115209139,15.1366154565717,0.034611904386041,14.8501160393074,0.054992152547908,F2,,,,,1
GaiaJ0936-3721,144.2479249,-37.35669434,,,,,,,,406.268352392722,20.7858233196582,263.833992094862,13.3710744741818,
GaiaJ0940+1903,145.0342263,19.0652717,17.1847676692136,0.046974275649046,17.3001077186644,0.029843750798141,17.4529527551189,0.077803678572161,F2,29.8922629361055,2.08416779948326,24.1897228678225,1.44724915642992,1
GaiaJ0942-1950,145.5000885,-19.83961224,,,,,,,,51.0675802053364,2.97271617795253,31.3735177865613,1.75154052624183,
GaiaJ0946+1347,146.631568,13.79337596,16.9819927474553,0.161988573012223,16.6259602712828,0.179598866768275,16.15332304231,0.114295367743099,NIRI,,,,,1
GaiaJ0947+2616,146.8610388,26.26728242,17.1991641241786,0.061627784069255,17.2704268216946,0.056840264005797,17.4091558286221,0.089719758729658,F2,27.6493629208975,2.00626940886493,16.9762848865373,1.27248672565744,1
GaiaJ0950+1837,147.5291074,18.62579232,16.8169291524735,0.047397971798231,16.8251830937556,0.034365507101697,16.9545542837082,0.086146932638926,F2,52.8599424296799,3.04426899693747,31.1264822134387,1.81528879596811,
GaiaJ0959-1135,149.7551672,-11.59002217,,,,,,,,33.11,2.19,20.79051474,1.292806654,
GaiaJ1000+6811,150.1682815,68.19829388,17.088214346922,0.051341959879689,16.8804669034363,0.13825432520273,16.8204131636286,0.045480219982141,NIRI,76.12145075,4.12807174,53.3201572,2.797962502,
GaiaJ1001-0842,150.3884999,-8.714053898,16.6466437397175,0.054635142491401,16.8056218868583,0.021689574625941,16.9685782484217,0.067699201279738,F2,45.0636614314723,2.69002075449176,29.0711463204486,1.65403383805086,
GaiaJ1017-3236,154.3685092,-32.60248764,,,,,,,,158.472089178999,8.21018476382156,98.3399176314886,5.02951825508569,
GaiaJ1030-1435,157.5826654,-14.5901765,17.2322799102231,0.055732423605238,17.1435972408214,0.024439270447741,16.8612206204412,0.111766688862501,F2,66.9441708855251,3.69121199041593,42.5790515341778,2.29203957529209,1
GaiaJ1039-0325,159.9229356,-3.426255077,16.8375206182945,0.086447226123746,16.9552403974047,0.071387347840086,16.9600904531903,0.087359922348658,F2,67.69833765581,3.72956040222681,44.5454563547971,2.38690509952232,1
GaiaJ1040+2848,160.2187762,28.81571824,17.0745812834743,0.056310433949307,17.2029610316889,0.068456471749296,17.1548199626504,0.083294950173918,NIRI,42.61,2.6,29.74,1.75,1
GaiaJ1046+3745,161.7487107,37.76565534,17.2491274753106,0.062008052334766,17.3107225115484,0.051277966483992,17.1373716799142,0.031000899802681,NIRI,69.05974744,3.792937412,64.88142654,3.369218026,
GaiaJ1054+2203,163.5429671,22.05368516,16.8263139544415,0.066696941047241,16.9292521088718,0.067212574838076,16.7204477624571,0.084382894492361,NIRI,100.3917728,5.316950371,64.27865914,3.364101119,
GaiaJ1100-1350,165.2214555,-13.83909994,,,,,,,,142.899112533285,7.42969263108795,103.754940711462,5.31939807335188,
GaiaJ1101+1741,165.4035672,17.69886252,17.0937099079402,0.046478530929027,17.0819923139916,0.043432807205971,16.9646959631774,0.071104806510782,F2,59.71,3.36,34.91,1.93,
GaiaJ1102-1653,165.5101797,-16.89093232,,,,,,,,60.31544037,3.160155589,37.05140102,1.924220322,
GaiaJ1102-4921,165.7385275,-49.35298548,16.9777419124207,0.042154847228735,17.0591059427229,0.017099733239666,17.1027248458981,0.063154544894016,F2,55.4,3.16,41.11,2.22,
GaiaJ1104+2356,166.1579161,23.94472552,17.4897282302194,0.111871385393086,17.2539610776027,0.08529787694995,17.4360450370516,0.082864952502208,F2,31.0284038248539,2.11518673044777,22.2628465283058,1.36391867868086,1
GaiaJ1117+2206,169.2651233,22.10854203,16.7694622233741,0.161821983792521,17.0001271371863,0.179341882538775,16.9103741678973,0.116160176303325,NIRI,,,,,1
GaiaJ1122+6711,170.5667066,67.19616743,,,,,,,,30.4505388370107,2.07985098495586,20.7411064931998,1.27347254331838,
GaiaJ1125+4223,171.4231172,42.3928973,,,,,,,,127.13026743561,6.63933026348783,71.136361525464,3.69689125900476,
GaiaJ1131-1438,172.772997,-14.63547529,,,,,,,,222.3928074,11.15927587,166.8960037,8.360831082,
GaiaJ1131+3701,172.9311924,37.02438482,16.6666161132856,0.048551877017101,16.8124763722877,0.04743410283679,16.7914415889056,0.060737194046451,NIRI,,,,,1
GaiaJ1136-3807,174.0859206,-38.12710436,,,,,,,,59.9608239184164,3.36369494554762,40.7806328634028,2.17845504363832,
GaiaJ1146-3636,176.6183729,-36.60544383,,,,,,,,44.09,2.65,49.21,2.6,
GaiaJ1155+2649,178.7756771,26.82327113,17.1670960939221,0.070776664164259,17.1911598951408,0.072316023703065,17.3346469190736,0.08018412782465,F2,51.1263474661503,2.96509227084441,36.9762827756377,2.03335378207288,
GaiaJ1218+2648,184.6903975,26.80876068,17.2799145505009,0.068351390848897,17.4678264951025,0.079739270545327,17.5079769614646,0.092673894536155,F2,26.552400206025,1.94169856209003,16.7786556741466,1.15216524496954,1
GaiaJ1226-6612,186.674734,-66.20591721,13.4687308,0.040577794702152,13.3521932146546,0.009488768914295,13.3450308709206,0.051533252410539,F2,1380.01958863859,70.4652361467211,885.671924696609,44.8239614934056,1
GaiaJ1252+0410,193.0632703,4.17863225,,,,,,,,109.304601835574,5.75915297441801,76.2648224359445,3.9626924807969,
GaiaJ1257-4646,194.3173105,-46.78022776,,,,,,,,47.0127326150833,2.77819505687661,30.7806320341208,1.72281772278457,
GaiaJ1305+1801,196.425109,18.01786217,15.9110139202414,0.054879953210179,15.8994466745836,0.04444534748135,15.4108007464058,0.089534884865241,F2,,,,,1
GaiaJ1307-1017,196.9500014,-10.29963018,,,,,,,,34.182175833378,2.23819705808303,27.8458501039286,1.61289813901149,
GaiaJ1312-3733,198.2462876,-37.56528936,,,,,,,,91.6650306933307,4.88117410905665,56.2055346522878,2.93717510858431,
GaiaJ1319+6433,199.9619209,64.55263382,,,,,,,,65.82392203,3.421486632,40.78460037,2.098212348,
GaiaJ1322-1210,200.7480775,-12.17849084,,,,,,,,77.0519080988691,4.17683428975344,53.1126482213439,2.80641367884346,
GaiaJ1327-4609,201.968532,-46.15108251,17.4512610824011,0.045302402993895,17.5684524644676,0.026673216164093,17.6364168369241,0.067205673065307,F2,,,,,
GaiaJ1343-0453,205.8594994,-4.896320459,,,,,,,,23.12438845,1.835377155,28.7944658,1.675759357,
GaiaJ1350+2434,207.634955,24.57074302,,,,,,,,85.7884391164453,4.60102550567607,55.7806331649599,2.92270210994253,
GaiaJ1354+0108,208.7489525,1.138578038,,,,,,,,67.610184896471,3.72577476217073,46.3833978524792,2.48492100716528,
GaiaJ1414+5403,213.5849743,54.06281185,17.2459946866443,0.109395886894523,17.3399596184787,0.083947797028586,17.4289541717971,0.113691428398963,NIRI,,,,,1
GaiaJ1418-3032,214.5939883,-30.53652908,16.3423083969983,0.050943260477429,16.4512841476739,0.047796343358973,16.3661473023068,0.066364488608566,F2,,,,,
GaiaJ1424+0444,216.107439,4.743525942,,,,,,,,40.2840363056956,2.48992343547587,28.063240729773,1.61818050129686,
GaiaJ1428+4403,217.1413464,44.06197518,16.5543194176318,0.054887547152107,16.4248146757114,0.063517619442438,16.3377144038385,0.056222358335327,NIRI,,,,,
GaiaJ1429-2751,217.3636357,-27.85081063,,,,,,,,74.3878520550854,4.04689968670976,49.5652172405258,2.62334237284228,
GaiaJ1434+1508,218.528056,15.13823088,16.3522137016227,0.064561750197067,16.3280191869453,0.108663307634105,16.6937502133136,0.113049476030388,F2,85.7002938295789,4.59083605806377,56.5019765861421,2.95735443232525,1
GaiaJ1449-3029,222.3884937,-30.48872997,16.4138212223343,0.045887239778074,16.2919994303126,0.033963023647483,16.1256051444977,0.078610317186438,F2,102.252694932301,5.41497930348058,66.788533930722,3.46359227891924,
GaiaJ1450+4055,222.5274768,40.92594793,16.070457660354,0.063082542922482,16.1433653652635,0.055621740281378,15.8111351578473,0.243814590847631,NIRI,89.843294179171,4.79307099417834,64.7233201581028,3.36300021334401,1
GaiaJ1456+1704,224.1713229,17.07093286,17.6531327420428,0.050772678054788,17.8069985910419,0.040948105129982,18.0339666121328,0.082849626052442,F2,24.98530875,1.895130141,32.21343723,1.799938908,
GaiaJ1510-4143,227.7204916,-41.73252445,,,,,,,,57.0812916545513,3.23474248628609,38.8142280427835,2.11355700593647,
GaiaJ1516-3545,229.0882926,-35.76195787,,,,,,,,85.4848176094975,4.59111984943346,54.9407099546651,2.89218463836153,
GaiaJ1518-1148,229.6197326,-11.81112776,,,,,,,,69.4809034685664,3.81918521205823,52.075099568122,2.76662456101663,
GaiaJ1520-0354,230.1913936,-3.914616978,16.998627782046,0.046911192574604,17.1216119727762,0.033321931310854,17.2147144819052,0.100651441522607,F2,40.11767889,2.232568571,30.68299953,1.628951159,
GaiaJ1528-0128,232.2061884,-1.482796133,,,,,,,,274.926554561245,14.1052110007054,163.833995110433,8.32585746540361,
GaiaJ1532+4231,233.1924864,42.52730775,17.4992575637595,0.054197052170774,17.5339232603599,0.106174373327886,17.6261165700314,0.048534067639534,NIRI,17.071498829751,1.64434294010769,13.6264821757441,1.01540113388912,1
GaiaJ1539-7225,234.8169004,-72.4306625,16.0840089062364,0.042509263840436,16.2734134663476,0.018841042155092,16.3076077709945,0.061271014466605,F2,80.9010758806279,4.36391434404872,53.1422912838902,2.79843419644025,
GaiaJ1539-3910,234.8216493,-39.18096427,,,,,,,,96.4642486422816,5.12835331236169,65.4249002810995,3.40777944372135,
GaiaJ1541+6453,235.4371686,64.89777562,15.7425701209312,0.051427191036383,15.7639685504837,0.034546263272758,15.4928381221395,0.039130123995239,NIRI,,,,,
GaiaJ1546-0557,236.6728227,-5.955513449,,,,,,,,90.68559876,4.841137697,74.83,3.88,
GaiaJ1548+2451,237.2295492,24.85360995,17.3094595789651,0.047885873923824,17.4379389767147,0.038170314447481,17.3131447751938,0.168121831536576,F2,31.5181197895943,2.13625398790955,18.0039518906665,1.19626112318577,1
GaiaJ1602+3039,240.6936315,30.65400758,16.7185181486521,0.070757141036724,16.6065888307252,0.051066656565315,16.4713250817854,0.059402371883387,NIRI,,,,,
GaiaJ1608+0745,242.1627284,7.76177393,17.4151939742039,0.05704691031284,17.5129120499169,0.042451711938208,17.5767114841508,0.098385046215517,F2,,,,,1
GaiaJ1612+1419,243.0268371,14.31846427,16.5098896404565,0.069182183768707,16.4940852865662,0.024339699038224,16.627466833079,0.120407560000379,F2,70.4505389864601,3.86115371806681,44.8715413511977,2.40998873339092,1
GaiaJ1613+5521,243.3190963,55.35718075,16.1014521201974,0.065861426691425,16.0292068209474,0.09590406269188,15.9539547002592,0.13616075862743,NIRI,174.730650241415,9.02689744135237,140.810276679842,7.16407726606528,1
GaiaJ1617+1129,244.2891011,11.48373088,16.6835194974776,0.048343921529078,16.7193049704136,0.028326295272316,16.5855467499796,0.06981868233288,F2,,,,,
GaiaJ1621-0251,245.4506752,-2.854020158,17.0831015192709,0.069569922442401,17.1466951728002,0.025985070715982,17.1008458365728,0.072864376941434,F2,,,,,
GaiaJ1622+5840,245.7488801,58.67469503,17.351385978417,0.051132928013808,17.4347188427722,0.0306908758419,17.2309048583852,0.04668541171574,NIRI,74.2507321827559,3.86296008464211,74.9110647812191,3.86296008464211,1
GaiaJ1632-2058,248.0339758,-20.96950946,,,,,,,,57.8354546886,3.29609534418261,38.9229242980716,2.21939141520159,
GaiaJ1634+2812,248.5468379,28.20343639,,,,,,,,37.5,3.42,24.20948617,1.457818501,
GaiaJ1635+1343,248.9079866,13.73318456,17.302302115578,0.048089970802136,17.3350223722592,0.038682700701051,17.4811248238918,0.075777492566923,F2,32.3,2.18,21.73,1.37,
GaiaJ1638+3500,249.609476,35.00334172,15.5663785541547,0.044574986221134,15.6938876617074,0.021954492852748,15.7736652378134,0.022371667444173,NIRI,,,,,
GaiaJ1641+4540,250.4258799,45.66809269,16.8860505476466,0.083957438972564,17.0637714895294,0.147514211903225,16.8935422454116,0.075917301503856,NIRI,,,,,1
GaiaJ1651+6635,252.8578577,66.58555135,16.3848029598849,0.071744362746783,16.4851861393221,0.05295817789941,16.493942578736,0.074444151806594,NIRI,,,,,
GaiaJ1656+1942,254.0451326,19.70054596,16.3668725379893,0.069922554103314,16.5416826702428,0.063732185827509,16.5256822857288,0.13020564254168,NIRI,,,,,
GaiaJ1656+1923,254.1169622,19.38573743,16.7676574099688,0.048254449338157,16.81002307,0.034915368,16.7661187640571,0.082862717041736,F2,,,,,
GaiaJ1702+5034,255.578581,50.58273557,,,,,,,,82.9578814380433,4.45611023198972,55.9189724827944,2.93293450348262,
GaiaJ1706-7623,256.6049198,-76.38486716,15.4999511917578,0.04838745302945,15.4092642549701,0.027059788407026,15.5962737608684,0.066969727689627,F2,128.893247897665,6.7272880269779,80.2569182022758,4.13238614336746,
GaiaJ1728+2053,262.1903811,20.89471758,16.8753004700191,0.045870175322164,16.9194208302042,0.026000156377541,16.9772069245923,0.067818394903478,F2,72.644464416205,3.96657878328887,59.3379439101389,3.11587550394683,
GaiaJ1729+0208,262.438043,2.138225389,16.3565946897201,0.044654268229868,16.2200347085598,0.030170659153404,16.1200611662114,0.061936212427286,F2,,,,,
GaiaJ1729+5010,262.4433175,50.16774348,16.0715819355224,0.069728227001975,16.2736383822955,0.043107006966055,16.0397490587701,0.042424700850836,NIRI,87.1302635499243,4.66208591772069,55.3458481438075,2.91256387627985,1
GaiaJ1731-1002,262.7714131,-10.03624831,,,,,,,,287.365322131718,14.7463316354686,159.980231123008,8.15482689027797,
GaiaJ1735+1534,263.7657117,15.57783682,16.3694082419249,0.045901904919077,16.3645238953781,0.024940173135948,16.5114472326487,0.068413972491391,F2,,,,,
GaiaJ1737+2143,264.4982191,21.72181255,17.1911708461892,0.052901730031103,17.3366998650222,0.043066217888122,17.5352408122522,0.084560400764556,F2,,,,,
GaiaJ1743-3908,265.9546773,-39.14033596,13.7653595772378,0.04458708647045,13.6895153003226,0.020229927494153,13.6021335699492,0.051038069472911,F2,,,,,1
GaiaJ1745-1317,266.477577,-13.29830316,,,,,,,,368.070507142966,18.8495074988955,231.027670999761,11.7346544595612,
GaiaJ1755+3958,268.9808201,39.97867198,17.7648947981019,0.049856177525654,17.2333218673949,0.026257643703271,16.9780461857173,0.045892705487534,NIRI,41.3320281713413,2.52568458437266,27.30237071222,1.55173961185929,
GaiaJ1806+3721,271.7011928,37.36245296,17.3265133350261,0.060961904677041,17.5411081295452,0.070188948007389,17.6262608108375,0.085920175979028,NIRI,,,,,
GaiaJ1813+2119,273.4524036,21.32256172,15.6815285593242,0.042420019141759,15.7652685252822,0.016777542716612,15.8928971544826,0.058736554088545,F2,,,,,
GaiaJ1814-7355,273.5733502,-73.91738768,16.1052336208873,0.04256132468617,16.0523528774898,0.017849117140229,15.7180053440488,0.06056142574714,F2,578.256635077436,29.5558145681735,626.086932397171,31.6894134517402,
GaiaJ1818+3554,274.5039946,35.90019658,17.2340179686382,0.049546328188902,17.5268585783324,0.027019766899775,17.3858068634824,0.036383931329081,NIRI,,,,,
GaiaJ1820+7454,275.1553151,74.900837,,,,,,,,78.4720888800999,4.25210976849445,53.5375497086717,2.81241637155901,
GaiaJ1832+7116,278.0325794,71.28055367,,,,,,,,30.4211552066037,2.08608982932365,20.2173903996765,1.26978049812143,
GaiaJ1849-0957,282.4494296,-9.963228172,14.5138693350243,0.046144660735738,14.5100258173641,0.02626710738253,14.5825779336611,0.053493235945554,F2,432.027430072004,22.1138904975644,285.079051383399,14.4693342425095,1
WD1856+534,284.415675,53.50902438,15.5210122265208,0.045305714834233,15.4116536532409,0.016190119130428,15.2783587855995,0.021547591388542,NIRI,,,,,
GaiaJ1858+7151,284.5675981,71.85891241,16.8981875974518,0.073272997095596,16.944306295855,0.046770157954222,16.9534336782556,0.134163888466255,NIRI,,,,,1
GaiaJ1858-8432,284.5865329,-84.54342999,,,,,,,,38.0803144643636,2.39188492085768,24.4861666864086,1.44997189060334,
GaiaJ1903+6035,285.8330138,60.59832767,15.2039870591197,0.067193820033583,15.245409372665,0.052018716340122,15.0387994423664,0.061966534296637,NIRI,675.710112060786,34.5248695819015,706.225308504972,35.7428394422123,
GaiaJ1909-7938,287.3594555,-79.64685626,17.2691317679231,0.050739519802896,17.4048718927261,0.031612133173638,17.4740894573547,0.070974274363073,F2,,,,,
GaiaJ1918+3336,289.7093508,33.60077413,,,16.0121290409118,0.024620525245732,15.9061816439618,0.032179837793617,NIRI,,,,,
GaiaJ1922+4709,290.5974751,47.16244436,16.9860120832082,0.04588224897156,17.0833562824869,0.020285951083907,17.0397451347717,0.030042279300515,NIRI,,,,,
GaiaJ1922+0058,290.6673173,0.969805427,16.4937812955116,0.044734689352395,16.3153800122362,0.030940677881365,16.1577235819611,0.058411597384425,F2,,,,,1
GaiaJ1927-7048,291.8293257,-70.80098469,16.1243154285757,0.066104726644831,16.2261549100095,0.09955175572345,16.2702768281804,0.067338609886343,F2,,,,,1
GaiaJ1932-5135,293.0968899,-51.58655516,,,,,,,,20.4603324090582,1.74831971040758,14.6047428191415,1.11156676751354,
GaiaJ1939+0214,294.9563434,2.238797779,16.7298574825956,0.041919586028175,16.8613530177579,0.01527187951808,16.8794129402306,0.062715308289801,F2,,,,,
GaiaJ1939+0932,294.9796092,9.538653211,,,,,,,,412.242893140533,21.0945432405968,281.719373620075,14.2857156217861,
GaiaJ1941-1222,295.4387441,-12.38157507,,,,,,,,35.63,2.32,,,
GaiaJ1949-3147,297.3355127,-31.78628614,,,,,,,,60.4309507962189,3.40236925962998,36.4525685668463,2.05615459774497,
GaiaJ1949+7007,297.4467557,70.12160526,,,,,,,,68.2566135567152,3.75500398319752,49.8517794100192,2.64428337982496,
GaiaJ2009+5112,302.4035469,51.20147519,16.570088274664,0.044211054855533,16.7062819960022,0.01915494313488,16.613439688512,0.033999435478023,NIRI,,,,,
GaiaJ2009+4734,302.4283258,47.57477168,17.0186279033768,0.04403809682106,16.9730049818923,0.018637691025347,16.7196782345592,0.020324692647977,NIRI,,,,,
GaiaJ2012-5957,303.1353826,-59.953679,,,,,,,,179.431926491912,9.27503897101169,106.027670999761,5.42754466531355,
GaiaJ2013+0709,303.4721186,7.162541978,16.5394378328095,0.0418999664756,16.5486156084434,0.017591576222967,16.6482878636115,0.063014680349988,F2,,,,,
GaiaJ2015+5531,303.8612059,55.5206072,,,,,,,,36.63863991,2.071955315,35.86799953,1.866627114,
GaiaJ2018+2129,304.6531404,21.49191475,16.4850816226406,0.04508731123745,16.4889173572861,0.030917174286509,16.5372945647282,0.06106612920227,F2,,,,,1
GaiaJ2021+1544,305.3675737,15.74748955,16.9151036318499,0.042704523212307,16.8563035758713,0.018109741204788,16.8395981555099,0.063440778924021,F2,,,,,
GaiaJ2026+5925,306.588176,59.4233652,,,,,,,,85.2595524503015,4.57059865265551,45.9980229615223,2.43649409701301,
GaiaJ2029+3913,307.4848982,39.22600341,13.9818193486859,0.04508081083419,14.2644664451121,0.021429884014931,14.2233216351045,0.027588119614636,NIRI,,,,,
GaiaJ2032+2154,308.0422328,21.90316011,15.3330150707414,0.041316515485178,15.4285062896029,0.016499381563726,15.8126855240259,0.060154624360588,F2,,,,,1
GaiaJ2044-7842,311.1431545,-78.7005131,17.2171429844679,0.051335115940785,17.1312224246379,0.040500181195574,17.318154849187,0.073318404219404,F2,40.5093052011279,2.51210873531104,33.2015795198825,1.83912938015903,
GaiaJ2048+1333,312.1910215,13.56516932,16.5409988950224,0.042777959609162,16.2994361514451,0.01903437164723,15.999840094253,0.0595621644266,F2,171.0528074,8.605660449,110.8735966,5.568483731,
GaiaJ2049+4500,312.2612193,45.01007325,15.6146254106558,0.041901626902122,15.6885348895381,0.015977353583177,15.6311492010095,0.015423975697824,NIRI,,,,,
GaiaJ2050+4246,312.657479,42.77183767,16.1639450432696,0.044867851588417,16.278135224792,0.02093755641428,16.2903232355361,0.018977382002276,NIRI,,,,,
GaiaJ2050+3610,312.7018581,36.17894587,16.5258459261544,0.042122621057671,16.6596395629552,0.014702066656425,16.5083274533295,0.022600201743129,NIRI,,,,,
GaiaJ2051-7538,312.7923729,-75.64003652,16.6587974093749,0.052982427848266,16.8428725352623,0.046821396033804,16.8139329166542,0.078292287893313,F2,53.9569051445523,3.08746052469621,35.5830022940051,1.95114448554269,1
GaiaJ2100+2122,315.1447096,21.38263454,15.7466840305833,0.044871379018146,15.7130454806481,0.02619188797519,15.3374766973227,0.052061046012748,NIRI/F2,679.236043095005,34.6856365881588,685.276679841897,34.6856365881588,
GaiaJ2103-1729,315.9667705,-17.49088581,,,,,,,,37.4240931287685,2.37444853938248,23.2411071717032,1.46737140677476,
GaiaJ2105-4255,316.4415719,-42.91793739,,,,,,,,43.1929465956132,2.59571441602228,30.2865608878758,1.71084373153441,
GaiaJ2109+6507,317.4687282,65.12286285,15.9211645521298,0.043169032800862,16.0081705445298,0.032962224340499,15.9427561836044,0.032750929367467,NIRI,101.56708809818,5.37710726096784,61.9268756610132,3.22580026927914,
GaiaJ2110+2503,317.5531553,25.06127994,17.0590283364373,0.043171885264183,17.01663932,0.031258726,17.234824904668,0.065101566825288,F2,,,,,
GaiaJ2110+1746,317.7481065,17.77563065,16.5586163653554,0.06353717502665,16.5716750421924,0.059340564424952,16.7137817846771,0.06411086666111,F2,64.6033291718635,3.57504863612287,42.0948601522936,2.26361265708024,1
GaiaJ2124+8556,321.0824042,85.94607578,,,,,,,,99.4123408423115,5.26151898442392,65.820158705881,3.41448686708292,
GaiaJ2126+5513,321.608118,55.22647989,15.060333567855,0.043785046406073,15.162098906234,0.016333347278864,15.147443109585,0.019825403806725,NIRI,,,,,
GaiaJ2152-7207,328.2258319,-72.11897164,16.4455171649318,0.050386462094842,16.4600457737763,0.039890690733246,16.4488178404799,0.069295587492146,F2,72.33104649767,3.94758862353241,48.4288520963767,2.56844452960674,
GaiaJ2153-0223,328.3643531,-2.393143938,17.276209095283,0.05159057533806,17.2802750599628,0.054123681936071,,,F2,,,,,
GaiaJ2155+7610,328.7633875,76.16930896,16.8992629218394,0.04613763712408,16.9828082563893,0.031573386847938,16.8710292283146,0.034591798050545,NIRI,75.0342807153296,4.07331958662519,68.3399245673018,3.53118659370459,
GaiaJ2202+2919,330.523145,29.31846326,16.2519017741956,0.054842846772735,16.279834442085,0.042072146669377,16.3218218790367,0.040284396685262,NIRI,86.6013694113079,4.63184143217828,57.6679847928375,3.02381708884532,
GaiaJ2203+4207,330.8477631,42.12134416,17.4000182317025,0.048960053514719,17.5250505188434,0.028397744894111,17.4325256606478,0.038202536263463,NIRI,,,,,
GaiaJ2205-4610,331.3033994,-46.18097546,,,,,,,,66.8070510131956,3.6836513841649,44.7529653315488,2.38123475678471,
GaiaJ2213-5020,333.3409919,-50.33432242,,,,,,,,50.9598420952957,2.95011417677635,32.835967927111,1.81954994286155,
GaiaJ2222-1542,335.6458478,-15.70390722,,,,,,,,69.81390674,3.828251925,47.49011993,2.524932552,
GaiaJ2223-2510,335.9933867,-25.17878078,,,,,,,,138.59,7.21,145.6521679,7.415555591,
GaiaJ2225-1125,336.2540283,-11.42785327,,,,,,,,37.08560092,2.084567174,20.27640102,1.149936684,
GaiaJ2226+3901,336.6860559,39.02049837,16.4082863187573,0.046751505700209,16.6018640199304,0.021056352846082,16.6335849747947,0.027410230721348,NIRI,,,,,
GaiaJ2233+8408,338.3213275,84.13739619,16.3672552014466,0.055022863596168,16.4189197111239,0.036227471699442,16.4618155787182,0.044753964261781,NIRI,75.5044038568958,4.0946092424174,44.7628450959096,2.37639522980432,
GaiaJ2233-3832,338.4756689,-38.54473623,,,,,,,,198.726732513697,10.2370881623537,129.446640316206,6.59292966276022,
GaiaJ2237+5757,339.2579062,57.95726416,14.8395397181836,0.042235952445073,14.9900960211592,0.016488413913102,14.9798949702449,0.018107993441898,NIRI,,,,,
GaiaJ2243+2201,340.8084351,22.02462634,17.1315602278714,0.05988924547865,17.2610081254022,0.04315767500495,17.4030785997489,0.099501864072016,NIRI,29.0107745731963,2.03154090741998,18.2411058146963,1.23736876240326,1
GaiaJ2244+6920,341.0415003,69.34768395,16.9158646165162,0.052384144266098,17.1215267325165,0.026479454281601,17.080582573307,0.034146358984738,NIRI,,,,,
GaiaJ2245+2016,341.4140151,20.27596408,15.2453961938654,0.077960946124669,15.067318851225,0.052114020409303,14.6956101714017,0.07893789653602,NIRI,,,,,
GaiaJ2248-0642,342.1669376,-6.712539128,,,,,,,,64.94207797,3.382631835,47.89719795,2.45276211,
GaiaJ2250+3231,342.60122,32.52865514,16.3063140184455,0.052932114858416,16.5278615689628,0.028755183979395,16.496178825088,0.043861065399565,NIRI,62.3996073305315,3.47597822241565,41.7490118577075,2.23214751140491,
GaiaJ2253+0833,343.3333906,8.561880755,,,,,,,,94.2605268009496,5.00894526210741,48.8043472229728,2.6107713016526,
GaiaJ2254+8039,343.6482395,80.66484445,16.335237200053,0.08658464456984,16.4030466915248,0.052454104769956,16.3792883638969,0.052968701507097,NIRI,,,,,1
GaiaJ2255-4405,343.9175985,-44.09030301,,,,,,,,58.56023596,3.292993475,44.21,2.35,
GaiaJ2305+5125,346.382172,51.42235924,15.8517298443044,0.046685668019132,15.9084890605042,0.025769770311471,15.7708821221794,0.036580812143807,NIRI,124.387855044074,6.50354918042018,88.4486187116902,4.54518135031808,
GaiaJ2305+7543,346.4857058,75.73146983,17.2766959968022,0.049489377522385,17.3487425071885,0.031456232591121,17.321993724361,0.029208627879171,NIRI,35.5533782929094,2.29315318858541,23.0632412574979,1.38235286950346,
GaiaJ2306+2702,346.7272246,27.03588635,17.2002876063019,0.049965832586254,17.148924669332,0.03647182026593,17.2070389837759,0.074046265782747,NIRI/F2,81.890304221696,4.41110529749726,81.7292481071864,4.22249022982045,1
GaiaJ2317+5550,349.4900204,55.84065678,16.2058833368248,0.043892284007843,16.2787628685594,0.02261119460124,16.3928991961621,0.029905669230542,NIRI,,,,,
GaiaJ2330+2934,352.6540678,29.57789143,17.6929849596132,0.0752163153939,17.7561739496137,0.068936142990078,17.7697618103132,0.130858340284501,NIRI,29.34,2.06,25.8,1.55,1
GaiaJ2331+4101,352.900095,41.0247661,14.2283178468046,0.049746032085813,14.2350542473001,0.035689977037099,14.2544400333446,0.042298867318829,NIRI,,,,,
GaiaJ2332-3301,353.0454327,-33.01888335,,,,,,,,45.6611155062535,2.7105919129332,39.5355714639656,2.13522722454911,
GaiaJ2333+0613,353.2723727,6.219436206,,,,,,,,33.2125365792479,2.21083568954046,23.4288528502694,1.51349002358637,
GaiaJ2337-1338,354.3765089,-13.64274826,16.2135593031497,0.171606617113489,16.3988511477113,0.192986342025395,16.5669757216208,0.197083593994985,NIRI,,,,,1
GaiaJ2349-0616,357.4817249,-6.267961619,,,,,,,,32.5171408060132,2.17592030375139,19.9802364756467,1.29270115656529,
GaiaJ2352-0336,358.0004251,-3.614916746,16.0973018957814,0.053810037574042,16.1765022492204,0.038904071236151,16.2356480127624,0.069824601327905,F2,,,,,
GaiaJ2352-0253,358.1357517,-2.88536953,,,,,,,,47.44,2.84,40.22,2.18,


==> Table_A2_MR.csv <==
Name,Gaia_RA,Gaia_Dec,chi_J,chi_H,chi_K,chi_ch1,chi_ch2,ch1-ch2,Flags,Spitzer_Exs,Sample,Teff,eTeff,log_g,elog_g
GaiaJ0006+2858,1.6447510867023,28.9796526899063,0.47,1.99,7.21,16.49,18.03,5.32,,Colour+Flux,E,20990,446,7.76,0.05
GaiaJ0007+1951,1.9484419020946,19.8567552156345,8.04,13.96,11.61,16.24,16.44,0.16,J,FluxOnly,E,11011,139,7.71,0.03
GaiaJ0050-0326,12.6908319365869,-3.4488185869551,1.51,2.39,1.71,8.09,9.78,1.34,,FluxOnly,A-B,25223,793,9.07,0.04
GaiaJ0052+4505,13.018276810424,45.0927199494384,1.95,2.70,9.97,9.64,10.27,0.53,,FluxOnly,E,12455,211,7.98,0.03
GaiaJ0119-7655,19.7783065975993,-76.9174820155117,2.60,,1.14,5.01,8.42,2.61,,FluxOnly,E,12118,271,7.94,0.04
GaiaJ0147+2329,26.9783826649473,23.6616913043564,0.33,0.08,5.05,14.33,16.22,3.67,g,Colour+Flux,A-B,13216,118,8.09,0.01
GaiaJ0205-7941,31.358531713218,-79.6843933800829,0.60,,1.96,7.89,11.39,3.21,,Colour+Flux,E,9535,103,8.07,0.03
GaiaJ0234-0406,38.5646325526776,-4.1024818052545,-0.40,-0.01,1.41,8.72,11.8,3.01,,Colour+Flux,E,13351,293,8.05,0.03
GaiaJ0257+5103,44.3416770730958,51.0621363819608,1.00,1.72,1.91,4.74,5.07,0.22,,FluxOnly,C-D,18386,242,8.07,0.02
GaiaJ0347+1624,56.9029087320423,16.402432342234,1.87,3.62,5.94,9.59,13.42,4.53,,Colour+Flux,E,20624,593,7.89,0.05
GaiaJ0412-4510,63.2121207016833,-45.1696250518238,2.36,,8.12,8.33,10.09,1.58,,FluxOnly,E,13812,95,8.01,0.01
GaiaJ0433+2827,68.4776859125005,28.4578607484714,9.01,17.01,18.48,16.09,16.41,0.48,J,FluxOnly,A-B,15117,315,7.98,0.03
GaiaJ0455+5913,73.8882213486364,59.222700839753,1.08,0.50,4.73,8.16,9.91,1.44,,FluxOnly,E,18605,786,8.15,0.06
GaiaJ0507+4541,76.8483415053235,45.6956972890596,3.68,-4.39,2.89,5.68,9.56,3.09,Jg,Colour+Flux,E,13943,356,7.45,0.05
GaiaJ0510+2315,77.5087354382385,23.2613401024903,-0.22,1.87,10.53,11.78,14.77,4.18,g,Colour+Flux,E,21437,437,8.16,0.03
GaiaJ0518+6753,79.6059452898335,67.897284347483,0.24,6.98,7.05,11.48,14.1,3.32,g,Colour+Flux,E,14550,194,7.78,0.03
GaiaJ0603+4518,90.7863080357545,45.3077280074819,0.87,1.25,3.79,7.57,8.38,0.64,,FluxOnly,E,15938,155,7.99,0.02
GaiaJ0644-0352,101.021923282165,-3.8685532986601,0.16,1.37,4.77,14.9,17.03,4.91,,Colour+Flux,E,19936,400,8.03,0.03
GaiaJ0649-7624,102.395218356563,-76.4161414029595,0.72,,4.76,13.58,16.05,4.24,,Colour+Flux,E,23556,826,8.15,0.05
GaiaJ0701+2321,105.257690140654,23.3651960107165,-0.03,0.49,,10.08,13.24,3.48,,Colour+Flux,E,17497,805,7.89,0.07
GaiaJ0723+6301,110.823030037777,63.0240575492476,-1.07,-1.15,0.39,8.39,11.76,3.14,g,Colour+Flux,E,18277,475,7.95,0.05
GaiaJ0731+2417,112.793067157184,24.2841795504505,-0.42,-0.55,7.18,14.18,16.39,4.29,,Colour+Flux,E,15777,514,7.86,0.05
GaiaJ0747-0301,116.790373952724,-3.0295604047806,0.68,,1.93,7.27,11.08,3.36,,Colour+Flux,E,12166,180,8.02,0.03
GaiaJ0751+1059,117.939950221684,10.9920248250082,4.19,7.40,9.21,12.65,14.22,0.87,J,FluxOnly,E,30929,2876,7.48,0.15
GaiaJ0802+5631,120.615317747474,56.5320138849359,-0.49,-1.58,2.53,10.39,13.46,3.58,,Colour+Flux,E,10499,65,8.03,0.02
GaiaJ0832+8149,128.140598921576,81.8271784805795,1.14,-0.24,3.00,13.16,16.47,6.03,,Colour+Flux,E,23810,609,7.93,0.04
GaiaJ0841-6511,130.439570851652,-65.1952535562162,4.35,,8.62,10.79,11.08,0.16,J,FluxOnly,E,14570,268,7.5,0.03
GaiaJ0844+3329,131.068177478182,33.4874888660691,0.29,-0.05,1.68,4.51,4.98,0.27,g,FluxOnly,E,23486,546,8.12,0.05
GaiaJ0854-7646,133.739981804562,-76.7727723819095,-0.88,,-0.89,4.8,8.95,3.17,,Colour+Flux,E,15455,618,8.06,0.06
GaiaJ0942-1950,145.500088485068,-19.8396122435168,1.04,,0.94,8.02,8.18,-0.12,,FluxOnly,D-E,20921,950,8.14,0.08
GaiaJ1030-1435,157.58266542214,-14.5901764980808,1.24,4.12,3.88,9.75,10.09,0.14,g,FluxOnly,E,17044,719,7.79,0.08
GaiaJ1039-0325,159.922935614964,-3.4262550764694,-1.25,-1.50,-1.70,5.7,6.41,0.47,g,FluxOnly,D-E,15723,709,8.46,0.06
GaiaJ1100-1350,165.221455493501,-13.8390999442387,3.07,4.32,6.12,11.87,13.05,1.34,J,FluxOnly,E,13936,331,7.43,0.04
GaiaJ1102-1653,165.510179720692,-16.890932317812,0.96,,0.99,9.03,8.91,-0.17,,FluxOnly,E,18103,536,7.86,0.07
GaiaJ1131-1438,172.772996978333,-14.6354752911165,5.88,13.45,18.38,15.68,16.42,1.66,J,FluxOnly,E,11333,137,7.48,0.03
GaiaJ1146-3636,176.618372924139,-36.6054438344516,0.73,,1.61,6.54,12.4,5.25,,Colour+Flux,E,20362,498,7.92,0.06
GaiaJ1155+2649,178.775677078793,26.8232711255092,-0.35,-0.31,-1.16,4.6,6.41,1.28,,FluxOnly,A-B,14444,426,8.03,0.05
GaiaJ1319+6433,199.961920910041,64.5526338175928,,,,6.7,6.75,0,,FluxOnly,E,24703,640,7.87,0.05
GaiaJ1322-1210,200.748077464839,-12.1784908388389,0.49,1.47,-0.14,3.65,4.91,0.88,,FluxOnly,D-E,15455,395,7.92,0.05
GaiaJ1343-0453,205.859499447233,-4.8963204592614,0.12,-0.64,-0.78,-0.92,5.77,4.34,,ColourOnly,C-D,30114,1643,7.85,0.1
GaiaJ1456+1704,224.171322917325,17.0709328626812,-0.17,-0.83,-1.70,2.73,10.47,5.46,,ColourOnly,E,29871,1285,8.07,0.1
GaiaJ1539-3910,234.821649251167,-39.1809642745466,0.98,,5.06,9.02,10,0.8,,FluxOnly,C-D,21677,478,7.95,0.04
GaiaJ1613+5521,243.319096308184,55.3571807529452,0.30,0.41,3.97,7.58,10.27,2.38,g,FluxOnly,E,11802,144,8.08,0.02
GaiaJ1622+5840,245.748880053725,58.6746950274208,-0.54,-1.04,2.99,11.23,14.48,4.53,g,Colour+Flux,E,19521,764,7.79,0.06
GaiaJ1728+2053,262.190381126575,20.8947175835199,-0.03,-0.61,-0.46,5.77,8.84,2.45,,FluxOnly,D-E,12307,134,8.03,0.02
GaiaJ1731-1002,262.771413070845,-10.036248309239,18.45,,39.85,16.82,16.58,-0.95,J,FluxOnly,A-B,16947,1340,8.02,0.11
GaiaJ1814-7355,273.573350157361,-73.9173876815372,0.93,1.46,5.28,16.22,17.84,5.19,,Colour+Flux,A-B,10191,87,8,0.02
GaiaJ1903+6035,285.833013803422,60.5983276725142,-0.84,-1.58,1.65,12.13,15.34,4.86,,Colour+Flux,E,11367,90,8.09,0.01
GaiaJ1939+0932,294.979609207423,9.5386532105343,-0.35,,,14.38,15.05,0.93,,FluxOnly,A-B,26321,1221,8.25,0.07
GaiaJ1949+7007,297.446755721221,70.1216052634837,,,,10.66,12.19,1.49,,FluxOnly,E,19148,1020,8.44,0.06
GaiaJ2015+5531,303.861205919242,55.5206071984865,0.31,,,5.6,10.71,4.24,,Colour+Flux,A-B,25729,992,8.02,0.07
GaiaJ2026+5925,306.588176007927,59.4233651962193,11.00,,,12.91,12.14,-1.3,J,FluxOnly,C-D,23888,951,7.83,0.07
GaiaJ2044-7842,311.14315448463,-78.70051309971,0.96,2.32,1.55,3.88,6.65,1.38,,FluxOnly,E,25997,2460,7.4,0.1
GaiaJ2048+1333,312.191021503908,13.5651693149756,7.93,17.97,11.71,15.6,15.79,0.35,J,FluxOnly,E,19365,417,7.85,0.08
GaiaJ2100+2122,315.144709628624,21.3826345430969,0.45,2.47,7.72,16.27,17.75,4.66,,Colour+Flux,E,25324,430,8.07,0.03
GaiaJ2155+7610,328.763387484622,76.169308960031,0.86,-0.35,2.30,7.01,11.01,3.5,,Colour+Flux,E,12004,191,8.3,0.03
GaiaJ2205-4610,331.30339943938,-46.1809754635299,0.93,1.16,1.15,4.83,5.7,0.57,,FluxOnly,E,10002,136,7.55,0.04
GaiaJ2223-2510,335.993386746335,-25.1787807789868,-0.89,,1.08,11.21,14.83,4.89,,Colour+Flux,B-C,15525,271,7.88,0.04
GaiaJ2248-0642,342.166937570066,-6.7125391279891,0.66,0.77,0.05,6.32,5.03,1.53,,FluxOnly,E,11643,437,8.07,0.07
GaiaJ2253+0833,343.333390583838,8.5618807553533,0.63,1.00,0.24,7.75,5.62,-1.73,,FluxOnly,E,20197,748,8.07,0.06
GaiaJ2306+2702,346.72722455142,27.0358863477723,-1.51,0.48,0.32,9.88,13.7,4.35,g,Colour+Flux,E,12612,240,8.07,0.03
GaiaJ2330+2934,352.654067814455,29.5778914299464,0.28,-0.41,0.35,4.03,7.65,2.39,g,FluxOnly,A-B,32969,1682,8.56,0.08


==> Table_A3_MR.csv <==
Name,Gaia_RA,Gaia_Dec,chi_J,chi_H,chi_K,chiflux_ch1,chiflux_ch2,ch1-ch2,Flags,Sample,Teff,eTeff,log_g,elog_g
GaiaJ0055+1135,13.8926762935087,11.58356570344,-0.47,-0.77,0.79,-0.41,-2.68,-1.56,,D-E,22891,928,7.84,0.08
GaiaJ0104+3816,16.0802999451167,38.2818343859881,-0.20,,,-0.62,0.47,0.74,,E,16133,134,7.97,0.01
GaiaJ0106+5604,16.5859351333107,56.0821544602119,-1.45,,,5.51,4.49,-0.78,s,C-D,13929,152,8.05,0.02
GaiaJ0107+2518,16.8595114552884,25.3097780121222,0.48,0.25,-0.45,0.36,2.26,1.3,,D-E,17203,653,8.53,0.05
GaiaJ0111+3136,17.9878464464533,31.608898126656,1.13,0.34,-1.89,1.15,1.31,0.08,g,C-D,18160,1273,8.31,0.09
GaiaJ0133+0816,23.3470313797515,8.2677135899666,-0.08,-0.66,-1.73,0.11,0.94,0.57,,A-B,12152,403,7.93,0.06
GaiaJ0151-2503,27.9987199860246,-25.0543743258063,-0.31,-1.85,2.31,-1.2,-1.87,-0.42,g,A-B,16641,509,7.97,0.05
GaiaJ0206-2316,31.6888268058059,-23.2710804121835,0.44,-0.52,0.22,0.16,0.48,0.21,g,D-E,12962,147,7.88,0.02
GaiaJ0256+2334,44.0742432020687,23.5730707520481,0.09,-1.19,-0.56,0.6,1.21,0.41,g,D-E,11127,148,7.95,0.04
GaiaJ0258-1048,44.5906492266646,-10.8074811505463,0.17,,-0.62,-0.43,0.23,0.45,,D-E,20904,674,7.93,0.06
GaiaJ0323-5030,50.9809716010322,-50.506115077577,0.51,1.10,-1.04,1.56,1.71,0.05,,D-E,20905,821,7.96,0.06
GaiaJ0328+2528,52.0714575102851,25.4815114764827,0.26,0.61,0.45,5.11,4.22,-0.69,,D-E,14087,313,8.03,0.04
GaiaJ0329-4738,52.3630758970227,-47.6442238142674,1.72,1.09,0.50,1.25,1.33,0.05,,D-E,9381,106,7.91,0.03
GaiaJ0329-5346,52.4308313693624,-53.7672208396046,0.73,,-0.54,-0.41,-0.33,0.06,,A-B,13313,460,8.38,0.03
GaiaJ0346+1247,56.7434681740111,12.7916634803423,2.08,0.73,-0.58,2.64,2.83,0.1,g,A-B,15249,308,8.15,0.04
GaiaJ0348+5150,57.1463559773458,51.8385140498251,0.10,-0.20,0.42,0.77,0.48,-0.2,,D-E,18134,252,7.81,0.02
GaiaJ0359-2154,59.852820109395,-21.9051474227796,0.98,-0.44,-1.25,-0.86,-0.34,0.37,,D-E,16092,364,8.23,0.03
GaiaJ0404+1502,61.1460023672503,15.0403440921698,1.51,1.23,1.33,1.52,3.05,1.05,g,E,13883,140,8.07,0.02
GaiaJ0413-1235,63.4386973322366,-12.5944783370594,-0.31,,-0.48,1.28,1.55,0.16,,E,33572,2212,7.6,0.11
GaiaJ0421+1529,65.4535844981375,15.4874521085082,1.48,1.56,1.93,3.35,4.39,0.74,,D-E,18698,555,8.32,0.05
GaiaJ0424+0348,66.0670913059006,3.8143912338222,0.99,2.11,1.88,1.72,2.05,0.18,,A-B,27531,1454,7.69,0.08
GaiaJ0428+3644,67.0782999597397,36.7394780539375,-0.12,-0.75,0.06,0.68,4.85,2.91,,D-E,14240,508,8.13,0.05
GaiaJ0518-0757,79.6335700365652,-7.9552055202786,1.09,,-1.12,0.46,1.04,0.39,,D-E,22064,495,7.98,0.04
GaiaJ0528-6442,82.1757964719111,-64.7085191512334,0.64,1.61,3.04,4.2,4.18,-0.05,,A-B,18468,516,7.79,0.04
GaiaJ0531-4557,82.7527695633522,-45.966458655131,1.03,,-0.49,0.45,1.19,0.49,,D-E,10782,103,8.01,0.03
GaiaJ0536-3254,84.1676380757224,-32.9151704753251,0.03,-0.14,0.43,-0.9,-0.91,0.03,,D-E,20120,661,7.91,0.05
GaiaJ0609+3913,92.2500106981984,39.2225877860247,0.26,-0.14,0.39,2.16,1.99,-0.13,,E,29342,1891,7.64,0.11
GaiaJ0620+3443,95.1620097140557,34.7181486190109,-0.22,-1.33,-0.61,-0.18,1.23,0.95,,D-E,9949,120,8.08,0.03
GaiaJ0639+6147,99.9938000218298,61.7897647971115,-2.36,0.57,-4.04,1.46,0.44,-0.7,g,E,10039,118,8.02,0.04
GaiaJ0707+2651,106.979288952506,26.8507909646862,0.53,0.88,0.58,0.12,1.86,1.18,,C-D,12830,331,7.84,0.04
GaiaJ0711+0928,107.932041575994,9.4809803055621,-0.47,,,-0.34,2.36,1.84,,E,13599,498,7.89,0.06
GaiaJ0723+1617,110.750827974615,16.2846676159624,0.34,0.00,-0.20,-0.03,0.27,0.21,g,D-E,11639,142,8.32,0.02
GaiaJ0831+7155,127.833369496199,71.9279799392993,0.12,-1.74,-0.31,2.86,7.13,2.99,,E,24468,768,7.91,0.06
GaiaJ0834+5336,128.588429984069,53.6043111395352,0.44,-1.69,-1.26,0.64,0.39,-0.19,,A-B,25744,921,8.02,0.08
GaiaJ0834-3450,128.732976895839,-34.8472871326004,0.82,0.69,0.34,0.57,0.85,0.18,g,A-B,15267,257,7.99,0.03
GaiaJ0842+3748,130.57799107443,37.816440062902,-0.45,-1.76,0.50,0.82,1.83,0.68,g,C-D,18979,514,8.15,0.05
GaiaJ0844-4408,131.232030451167,-44.142421252229,0.87,-0.35,0.59,0.58,1.02,0.29,g,A-B,9258,43,7.63,0.01
GaiaJ0845+0653,131.407110283857,6.8961510823438,-0.75,-0.94,-2.00,0.75,-0.13,-0.61,,A-B,20557,598,8.42,0.05
GaiaJ0845+6009,131.462714167674,60.1538005182824,,,,0.41,0.3,-0.07,,D-E,39408,4543,8.03,0.12
GaiaJ0847-1859,131.871782386444,-18.9970039703449,0.04,,-0.95,-0.72,-1.34,-0.41,,D-E,16980,259,7.85,0.03
GaiaJ0902+3120,135.677408131188,31.345378125529,-0.18,0.12,-0.05,0.69,0.92,0.15,g,D-E,9841,39,8.22,0.01
GaiaJ0904+5935,136.246568550031,59.5886639003286,-0.81,-0.61,-0.89,2.24,2.76,0.3,g,A-B,32200,2035,7.32,0.1
GaiaJ0906+2836,136.611268973343,28.6018668934369,-0.04,0.74,0.87,0.67,1.4,0.46,,A-B,21233,933,7.99,0.1
GaiaJ0936-3721,144.247924945535,-37.3566943359138,0.70,,-0.51,0.08,0.4,0.22,,D-E,7946,37,8.05,0.01
GaiaJ0940+1903,145.03422627374,19.0652716981916,-0.34,-0.26,-0.67,0.29,3.29,2.02,g,E,27107,1236,7.28,0.09
GaiaJ0947+2616,146.861038793912,26.2672824171774,0.15,0.02,-0.55,-1.2,-1.36,-0.13,g,A-B,19287,636,8.09,0.06
GaiaJ0950+1837,147.529107422283,18.6257923198351,-0.62,-0.90,-1.38,0.3,-0.54,-0.58,,A-B,11253,196,7.96,0.05
GaiaJ0959-1135,149.755167243372,-11.5900221671812,-0.55,0.25,-0.72,-0.49,-0.47,0.03,,A-B,17995,666,7.73,0.07
GaiaJ1000+6811,150.168281520583,68.1982938767443,2.57,3.17,8.67,11.07,12.28,1.11,s,E,22204,573,8.1,0.05
GaiaJ1001-0842,150.38849990664,-8.7140538982967,1.83,1.15,0.01,0.69,1.24,0.36,,B-C,24953,813,7.68,0.04
GaiaJ1017-3236,154.368509237127,-32.6024876426979,0.20,,0.00,1.33,1.01,-0.22,,A-B,7796,66,7.84,0.03
GaiaJ1040+2848,160.218776234665,28.8157182351524,0.13,-1.48,-0.16,1.47,2.82,0.93,g,A-B,15898,532,7.86,0.06
GaiaJ1046+3745,161.748710650762,37.7656553420026,1.20,1.32,5.85,10.42,13.81,3.79,s,E,19126,823,7.87,0.08
GaiaJ1054+2203,163.542967149238,22.0536851639012,3.34,2.44,4.22,11.41,11.67,0.16,s,A-B,13075,278,7.77,0.05
GaiaJ1101+1741,165.403567159763,17.6988625212392,2.31,3.24,4.33,8.15,7.63,-0.59,s,A-B,18508,704,8.54,0.05
GaiaJ1102-4921,165.738527509718,-49.3529854772969,-0.67,-1.57,-0.87,3.55,5.75,1.54,s,A-B,15490,414,8.09,0.04
GaiaJ1104+2356,166.157916100858,23.9447255227851,-0.39,0.08,-0.47,0.66,2.08,0.95,g,A-B,31466,1617,7.94,0.09
GaiaJ1122+6711,170.566706601997,67.1961674324621,,,,0.63,1.19,0.36,,A-B,38966,4079,7.52,0.11
GaiaJ1125+4223,171.423117200595,42.3928973049335,0.34,,,4.84,3.35,-1.09,,A-B,9717,118,8.22,0.03
GaiaJ1136-3807,174.085920612963,-38.1271043567598,0.97,,-0.19,2.99,4.25,0.83,,C-D,23347,367,7.75,0.03
GaiaJ1218+2648,184.690397483498,26.8087606837697,-0.47,1.41,-1.18,-0.06,0.2,0.17,g,D-E,25839,865,7.94,0.11
GaiaJ1226-6612,186.674733960486,-66.2059172081864,-0.36,-1.08,-0.73,0.27,0.4,0.09,g,A-B,7640,19,7.91,0.01
GaiaJ1252+0410,193.063270291874,4.1786322501275,-0.04,1.27,0.55,2.72,4.14,1,,D-E,11754,104,8.07,0.02
GaiaJ1257-4646,194.317310515748,-46.780227764097,1.16,,0.37,0.11,0.72,0.41,,A-B,17174,418,8.25,0.04
GaiaJ1307-1017,196.950001449579,-10.29963018251,0.27,-0.20,-1.71,1.57,4.86,2.25,,D-E,16382,725,7.88,0.08
GaiaJ1312-3733,198.246287606427,-37.5652893631199,1.19,,0.67,1.67,1.4,-0.2,,C-D,10864,152,8.16,0.05
GaiaJ1350+2434,207.634955002353,24.5707430226271,0.08,-0.87,-1.84,2.43,2.95,0.34,,D-E,12874,168,8.1,0.02
GaiaJ1354+0108,208.748952468547,1.1385780380608,-0.01,0.33,0.28,1.17,2.37,0.81,,A-B,11837,202,7.91,0.04
GaiaJ1424+0444,216.107439026716,4.7435259416941,-1.08,0.19,0.31,3.08,4.47,0.91,,A-B,16097,775,7.64,0.07
GaiaJ1429-2751,217.363635660167,-27.850810630601,1.62,,0.90,0.09,0.91,0.55,,D-E,16158,281,7.7,0.03
GaiaJ1434+1508,218.528055968041,15.1382308772707,-0.10,-0.43,-3.13,0.88,1.56,0.46,g,A-B,13686,215,8,0.03
GaiaJ1449-3029,222.388493739168,-30.4887299722271,-1.42,-0.53,1.72,2.77,3.32,0.36,,C-D,9751,128,8.07,0.04
GaiaJ1450+4055,222.527476804098,40.9259479303689,0.21,1.55,1.66,1.39,3.27,1.29,g,E,13905,137,7.93,0.02
GaiaJ1510-4143,227.720491572292,-41.7325244522885,-0.29,,0.17,0.54,1.64,0.74,,A-B,10210,150,8.3,0.04
GaiaJ1516-3545,229.088292640587,-35.7619578686575,1.68,,1.76,2.65,3.08,0.28,,C-D,21225,506,7.72,0.05
GaiaJ1518-1148,229.61973257649,-11.8111277582373,1.13,1.63,-0.47,3.23,5.53,1.64,,E,10515,218,7.98,0.05
GaiaJ1520-0354,230.191393557202,-3.9146169774866,-0.12,-0.70,-0.58,0.92,3.39,1.66,s,D-E,21236,1294,7.58,0.09
GaiaJ1528-0128,232.206188400058,-1.4827961324857,0.08,-0.22,-0.20,0.31,-0.27,-0.41,,A-B,10289,771,7.56,0.15
GaiaJ1532+4231,233.192486403657,42.5273077500008,0.72,1.01,1.34,-0.58,0.87,1.01,g,A-B,34562,3137,7.73,0.13
GaiaJ1539-7225,234.816900435596,-72.430662497179,1.66,-0.08,0.58,0.85,1.6,0.5,,D-E,21841,385,7.99,0.03
GaiaJ1546-0557,236.672822728924,-5.9555134486378,1.40,2.20,2.37,3.18,6.66,2.55,,D-E,13394,149,7.91,0.02
GaiaJ1548+2451,237.229549245008,24.8536099455056,0.08,-0.82,0.85,1.73,0.8,-0.68,g,A-B,21234,496,8.99,0.03
GaiaJ1612+1419,243.026837125404,14.3184642729584,0.00,0.05,-0.60,0.85,1.03,0.12,g,C-D,12708,213,7.8,0.03
GaiaJ1632-2058,248.033975766273,-20.9695094577405,0.67,0.69,0.13,1.27,2.17,0.63,,A-B,14193,171,8.07,0.02
GaiaJ1634+2812,248.546837938359,28.2034363888146,-0.09,-0.13,-0.22,-0.36,-0.11,0.22,,A-B,16089,565,7.88,0.06
GaiaJ1635+1343,248.907986649688,13.7331845613645,1.36,2.13,0.91,3,4.04,0.67,,C-D,23096,722,7.91,0.06
GaiaJ1702+5034,255.578580969698,50.5827355706227,0.86,,,3.51,4.46,0.64,,C-D,11573,171,7.78,0.03
GaiaJ1706-7623,256.604919757199,-76.384867163203,0.58,,0.59,2.48,2.61,0.08,,A-B,27652,797,7.87,0.05
GaiaJ1729+5010,262.443317488405,50.167743484786,0.54,-1.38,2.90,0,0.21,0.15,g,D-E,14165,230,8.43,0.02
GaiaJ1745-1317,266.477576998711,-13.2983031609348,2.28,,3.24,1.75,1.75,0,,A-B,12025,126,7.94,0.02
GaiaJ1755+3958,268.980820124377,39.9786719761311,1.32,,1.75,0.51,1.19,0.44,,E,11301,198,7.9,0.04
GaiaJ1820+7454,275.155315067155,74.9008369962668,,,,1.77,2.89,0.76,,D-E,9547,161,8.05,0.05
GaiaJ1832+7116,278.032579388738,71.2805536685587,,,,-1.44,-0.8,0.47,,A-B,13150,283,7.99,0.03
GaiaJ1849-0957,282.449429588894,-9.9632281718952,0.17,0.36,0.06,1,1.71,0.48,g,A-B,12113,315,8.05,0.04
GaiaJ1858-8432,284.586532897943,-84.543429993818,1.04,,0.38,1.61,1.99,0.22,,A-B,17805,561,7.47,0.04
GaiaJ1932-5135,293.096889862692,-51.5865551632845,-0.07,,,0.43,1.74,0.88,,A-B,26832,1501,7.26,0.12
GaiaJ1941-1222,295.438744107403,-12.381575066994,1.77,,0.93,1.75,,,s,E,16031,633,8.08,0.07
GaiaJ1949-3147,297.33551269722,-31.7862861444766,1.37,,0.83,1.09,0.54,-0.38,,D-E,14254,355,7.62,0.04
GaiaJ2012-5957,303.135382623493,-59.9536790036215,-5.66,,-13.51,-13.95,-14.61,-1.03,,A-B,5482,17,8.1,0.01
GaiaJ2051-7538,312.792372925694,-75.6400365194916,1.39,-1.86,1.23,1.01,1.86,0.57,g,D-E,23549,721,8.42,0.04
GaiaJ2103-1729,315.966770458889,-17.4908858083729,0.69,,-0.80,1.6,1.52,-0.06,,C-D,18553,546,7.81,0.06
GaiaJ2105-4255,316.441571939689,-42.91793738681,0.78,,-0.17,2.18,3.66,0.99,,A-B,15198,293,7.94,0.04
GaiaJ2109+6507,317.468728174154,65.1228628478956,-0.70,-1.07,1.39,-0.08,-0.32,-0.16,,D-E,22381,491,8.44,0.03
GaiaJ2110+1746,317.748106450843,17.7756306498134,0.71,0.38,0.02,2.6,3.36,0.51,g,A-B,30056,617,8.48,0.03
GaiaJ2124+8556,321.082404183353,85.9460757780129,,,,-0.5,0.28,0.53,,D-E,17732,266,7.97,0.02
GaiaJ2152-7207,328.225831910422,-72.1189716361921,0.57,-0.82,-0.20,-0.28,0.52,0.55,,D-E,8964,89,7.91,0.03
GaiaJ2202+2919,330.52314504536,29.318463261572,-0.73,-0.70,-0.40,0.64,1.46,0.56,,C-D,15369,277,7.95,0.03
GaiaJ2213-5020,333.340991869227,-50.3343224214344,0.60,0.55,-0.23,1.84,2.28,0.27,,C-D,18053,370,8.07,0.04
GaiaJ2222-1542,335.645847792042,-15.7039072245559,-0.23,,0.45,4.58,5.67,0.75,s,D-E,12538,176,8.04,0.03
GaiaJ2225-1125,336.254028327001,-11.4278532661296,0.67,,-1.07,0.59,-1.3,-1.28,,A-B,13447,566,7.47,0.07
GaiaJ2233+8408,338.3213275423,84.137396185601,0.40,0.18,0.45,1.24,0.48,-0.52,,D-E,15026,340,8.05,0.03
GaiaJ2233-3832,338.475668853793,-38.5447362287578,0.20,,-0.07,1.46,1.85,0.26,,A-B,8228,85,7.97,0.03
GaiaJ2243+2201,340.80843510799,22.0246263428406,0.65,-0.27,-0.44,-0.19,0,0.14,g,A-B,30164,960,7.9,0.07
GaiaJ2250+3231,342.601220040181,32.5286551448735,-0.13,-2.18,0.04,-0.52,0.59,0.76,,E,29087,489,8.54,0.03
GaiaJ2255-4405,343.917598486023,-44.0903030142452,1.16,,0.27,2.71,5.14,1.69,,A-B,12740,223,7.91,0.03
GaiaJ2305+5125,346.382172007363,51.4223592427696,-0.50,-1.44,1.56,0.15,1.88,1.18,,A-B,11837,106,8.03,0.02
GaiaJ2305+7543,346.485705805663,75.731469828113,-0.47,-1.06,0.46,1.62,2.15,0.31,,A-B,16498,403,8.31,0.04
GaiaJ2332-3301,353.045432673537,-33.0188833521365,0.24,1.34,0.32,2.76,6.91,2.97,,D-E,21382,573,7.98,0.05
GaiaJ2333+0613,353.272372659851,6.2194362056708,0.46,-0.22,1.98,-0.86,0.55,0.97,,D-E,14262,405,7.94,0.06
GaiaJ2349-0616,357.481724923297,-6.267961618949,0.06,-0.34,-0.46,1.35,1.18,-0.14,,A-B,18457,702,7.94,0.07
GaiaJ2352-0253,358.135751743607,-2.8853695304413,-0.01,0.27,-0.33,0.74,4.74,2.75,,D-E,10659,177,9.36,0.03

